On contact invariants in bordered Floer homology

In this paper, we define contact invariants in bordered sutured Floer homology. Given a contact 3-manifold with convex boundary, we apply a result of Zarev (arxiv:1010.3496) to derive contact invariants in the bordered sutured modules $\widehat{\mathit{BSA}}$ and $\widehat{\mathit{BSD}}$, as well as in bimodules $\widehat{\mathit{BSAA}},$ $\widehat{\mathit{BSDD}},$ $\widehat{\mathit{BSDA}}$ in the case of two boundary components. In the connected boundary case, our invariants appear to agree with bordered contact invariants defined by Alishahi-F\"oldv\'ari-Hendricks-Licata-Petkova-V\'ertesi (arxiv:2011.08672) whenever the latter are defined, although ours can be defined in broader contexts. We prove that these invariants satisfy a pairing theorem, which is a bordered extension of the Honda-Kazez-Mati\'c gluing map (arxiv:0705.2828) for sutured Floer homology. We also show that there is a correspondence between certain $\mathcal{A}_{\infty}$ operations in bordered type-$A$ modules and bypass attachment maps in sutured Floer homology. As an application, we characterize the Stipsicz-V\'ertesi map from $\mathit{SFH}$ to $\widehat{\mathit{HFK}}$ as an $\mathcal{A}_{\infty}$ action on $\widehat{\mathit{CFA}}$. We also apply the immersed curve interpretation of Hanselman-Rasmussen-Watson (arxiv:1604.03466) to prove results involving contact surgery.

==> figures/Cap_sutures.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Cap_sutures.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{188.19297019bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83431434)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Cap_sutures.pdf}}%
    \put(0.37675875,0.05784415){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42243873\unitlength}\raggedright $S_+$\end{minipage}}}%
    \put(0.84173076,0.73416709){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42243873\unitlength}\raggedright $S_-$\end{minipage}}}%
    \put(0.63096548,0.35975186){\color[rgb]{0,0.65098039,0.31372549}\makebox(0,0)[lt]{\begin{minipage}{0.42243873\unitlength}\raggedright $\Gamma_I$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Cap_sutures.pdf}}%
    \put(0.41830368,0.19135786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.66952553\unitlength}\raggedright $R_0\cup \nu(e_i)$\end{minipage}}}%
  \end{picture}%
\endgroup%

